Are Galaxy Clusters Suggesting an Accelerating Universe?

The present cosmic accelerating stage is discussed through a new kinematic method based on the Sunyaev- Zel'dovich effect (SZE) and X-ray surface brightness data from galaxy clusters. By using the SZE/X-ray data from 38 galaxy clusters in the redshift range $0.14 \leq z \leq 0.89 $ [Bonamente et al., Astrop. J. {\bf 647}, 25 (2006)] it is found that the present Universe is accelerating and that the transition from an earlier decelerating to a late time accelerating regime is relatively recent. The ability of the ongoing Planck satellite mission to obtain tighter constraints on the expansion history through SZE/X-ray angular diameters is also discussed. Our results are fully independent on the validity of any metric gravity theory, the possible matter- energy contents filling the Universe, as well as on the SNe Ia Hubble diagram from which the presenting accelerating stage was inferred.

==> mtpro.sty.txt <==
%%
%% This is file `mtpro.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% mtpro.dtx  (with options: `mtpro')
%% 
%% Copyright 1996 1997 Frank Mittelbach and David Carlisle.
%% Copyright 2001 Frank Mittelbach, David Carlisle and Walter Schmidt
%%
%% Development of this package was commissioned by Y&Y Inc.
%% http://www.yandy.com
%%
%% This package may be distributed and/or modified under the
%% conditions of the LaTeX Project Public License, which is part
%% of the base LaTeX distribution.
%% The source file mtpro.dtx and the installation script mtpro.ins
%% must be distributed in common.
%%
\NeedsTeXFormat{LaTeX2e}[1997/06/01]
\ProvidesPackage{mtpro}
 [2001/04/20 v2.0.14 %
 MathTimePro font support (WaS)%
]
\DeclareOption{slantedGreek}{\let\Gamma=s}
\DeclareOption{uprightGreek}{\let\Gamma=u}
\newcommand\enablesubscriptcorrection {\catcode`\_=12\relax}
\newcommand\disablesubscriptcorrection{\catcode`\_=8\relax}
\DeclareOption{nosubscriptcorrection}{\disablesubscriptcorrection}
\DeclareOption{subscriptcorrection}  {\enablesubscriptcorrection}
\DeclareOption{cmcal}    {\let\mathcal=c}
\DeclareOption{lucidacal}{\let\mathcal=l}
\DeclareOption{mtplusscr}{\let\mathscr=s}
\DeclareOption{mtpluscal}{\let\mathcal=s}
\DeclareOption{lucidascr}{\let\mathscr=l}
\DeclareOption{noTS1}    {\let\symtextcomp\relax}
\let\operator@encoding\encodingdefault
\DeclareOption{OT1}{\def\operator@encoding{OT1}}
\DeclareOption{T1}{\def\operator@encoding{T1}}
\DeclareOption{LY1}{\def\operator@encoding{LY1}\let\symtextcomp\relax}
\DeclareOption{mtbold}{\let\mathbold=m}
\DeclareOption{cmbold}{\let\mathbold=c}
\DeclareOption{amsbb}{\let\mathbb=y}
\DeclareOption{errorshow}{%
   \def\@font@info#1{%
         \GenericInfo{(Font)\@spaces\@spaces\@spaces\space\space}%
                     {LaTeX Font Info: \space\space\space#1}}%
    \def\@font@warning#1{%
         \GenericInfo{(Font)\@spaces\@spaces\@spaces\space\space}%
                        {LaTeX Font Warning: #1}}}
\DeclareOption{warningshow}{%
   \def\@font@info#1{%
         \GenericInfo{(Font)\@spaces\@spaces\@spaces\space\space}%
                     {LaTeX Font Info: \space\space\space#1}}%
    \def\@font@warning#1{%
         \GenericWarning{(Font)\@spaces\@spaces\@spaces\space\space}%
                        {LaTeX Font Warning: #1}}}
\DeclareOption{nofontinfo}{%
   \let\@font@info\@gobble
   \let\@font@warning\@gobble}
\ExecuteOptions{%
  uprightGreek,nosubscriptcorrection,cmcal,cmbold,errorshow}
\ProcessOptions
\edef\@tempa{\rmdefault}
\def\@tempb {cmr}
\ifx\@tempa\@tempb
  \renewcommand*\rmdefault{mtm}
  \renewcommand*\bfdefault{b}
  \normalfont
\fi
\DeclareFontEncoding{MPY1}{}{}
\DeclareFontEncoding{MPY2}{}{}
\DeclareFontEncoding{MPY3}{}{}
\DeclareFontSubstitution{MPY1}{mtt}{m}{it}
\DeclareFontSubstitution{MPY2}{mtt}{m}{n}
\DeclareFontSubstitution{MPY3}{mtt}{m}{n}
\DeclareSymbolFont{operators}   {\operator@encoding}{\rmdefault}{m}{n}
\DeclareSymbolFont{letters}     {MPY1}{mtt}{m}{it}
\DeclareSymbolFont{symbols}     {MPY2}{mtt}{m}{n}
\DeclareSymbolFont{largesymbols}{MPY3}{mtt}{m}{n}
\renewcommand{\boldmath}{%
   \PackageWarning{mtpro}%
   {There are no bold math fonts}%
   \global\let\boldmath=\relax
}
\normalsize
\dimen@\f@size pt
\font\MTEXA@=mtexa at \the\dimen@
\multiply\dimen@\tw@
\font\MTEXE@=mtexe at \the\dimen@
\multiply\dimen@\tw@
\font\MTEXF@=mtexf at \the\dimen@
\multiply\dimen@\tw@
\font\MTEXG@=mtexg at \the\dimen@
\DeclareMathAlphabet{\mathrm}{\encodingdefault}{\rmdefault}{m}{n}
\DeclareMathAlphabet{\mathbf}{U}{mtt}{b}{n}
\DeclareMathAlphabet{\mathit}{\encodingdefault}{\rmdefault}{m}{it}
\DeclareMathAlphabet{\mathsf}{\encodingdefault}{\sfdefault}{m}{n}
\DeclareMathAlphabet{\mathtt}{\encodingdefault}{\ttdefault}{m}{n}
\ifx\mathscr s
  \let\mathscr\relax
  \DeclareMathAlphabet{\mathscr} {U}{mtms}{m}{n}
  \DeclareMathAlphabet{\mathbscr}{U}{mtms}{b}{n}
\fi
\ifx\mathscr l
  \let\mathscr\relax
  \DeclareMathAlphabet{\mathscr} {OMS}{lby}{m}{n}
  \DeclareMathAlphabet{\mathbscr}{OMS}{lby}{b}{n}
\fi
\ifx\mathcal l
  \let\mathcal\relax
  \DeclareMathAlphabet{\mathcal} {OMS}{lby}{m}{n}
  \DeclareMathAlphabet{\mathbcal}{OMS}{lby}{b}{n}
\fi
\ifx\mathcal s
  \let\mathcal\relax
  \DeclareMathAlphabet{\mathcal} {U}{mtms}{m}{n}
  \DeclareMathAlphabet{\mathbcal}{U}{mtms}{b}{n}
\fi
\ifx\mathcal c
  \let\mathcal\relax
  \DeclareMathAlphabet{\mathcal} {OMS}{cmsy}{m}{n}
  \DeclareMathAlphabet{\mathbcal}{OMS}{cmsy}{b}{n}
\fi
\ifx\mathbold c
  \let\mathbold\relax
  \DeclareMathAlphabet{\mathbold}{OML}{cmm}{b}{it}
\fi
\ifx\mathbold m
  \let\mathbold\relax
  \DeclareMathAlphabet{\mathbold}{MPY1}{mtt}{b}{it}
\fi
\ifx\mathbb y
  \let\mathbb\relax
  \DeclareFontFamily{U}{msb}{}%
  \DeclareFontShape{U}{msb}{m}{n}{<-7>msbm5<7-9>msbm7<9->msbm10}{}%
  \DeclareMathAlphabet{\mathbb}{U}{msb}{m}{n}
\fi
\DeclareMathSymbol{0}{\mathalpha}{letters}{"30}
\DeclareMathSymbol{1}{\mathalpha}{letters}{"31}
\DeclareMathSymbol{2}{\mathalpha}{letters}{"32}
\DeclareMathSymbol{3}{\mathalpha}{letters}{"33}
\DeclareMathSymbol{4}{\mathalpha}{letters}{"34}
\DeclareMathSymbol{5}{\mathalpha}{letters}{"35}
\DeclareMathSymbol{6}{\mathalpha}{letters}{"36}
\DeclareMathSymbol{7}{\mathalpha}{letters}{"37}
\DeclareMathSymbol{8}{\mathalpha}{letters}{"38}
\DeclareMathSymbol{9}{\mathalpha}{letters}{"39}
\DeclareMathSymbol{!}{\mathclose}{letters}{"8A}
\DeclareMathSymbol{+}{\mathbin}{symbols}{67}
\DeclareMathSymbol{:}{\mathrel}{symbols}{"57}
\DeclareMathSymbol{;}{\mathpunct}{symbols}{"49}
\DeclareMathSymbol{?}{\mathclose}{letters}{"8B}
\DeclareMathSymbol{=}{\mathrel}{symbols}{"44}
\DeclareMathDelimiter{(}{\mathopen}{letters}{46}{largesymbols}{0}
\DeclareMathDelimiter{)}{\mathclose}{letters}{47}{largesymbols}{1}
\DeclareMathDelimiter{[}{\mathopen} {letters}{140}{largesymbols}{"02}
\DeclareMathDelimiter{]}{\mathclose}{letters}{141}{largesymbols}{"03}
\DeclareMathDelimiter{/}{\mathord}{letters}{"3D}{largesymbols}{"0E}
\DeclareMathSymbol{\alpha}{\mathalpha}{letters}{"0B}
\DeclareMathSymbol{\beta}{\mathalpha}{letters}{"0C}
\DeclareMathSymbol{\gamma}{\mathalpha}{letters}{"0D}
\DeclareMathSymbol{\delta}{\mathalpha}{letters}{"0E}
\DeclareMathSymbol{\epsilon}{\mathalpha}{letters}{"0F}
\DeclareMathSymbol{\zeta}{\mathalpha}{letters}{"10}
\DeclareMathSymbol{\eta}{\mathalpha}{letters}{"11}
\DeclareMathSymbol{\theta}{\mathalpha}{letters}{"12}
\DeclareMathSymbol{\iota}{\mathalpha}{letters}{"13}
\DeclareMathSymbol{\kappa}{\mathalpha}{letters}{"14}
\DeclareMathSymbol{\lambda}{\mathalpha}{letters}{"15}
\DeclareMathSymbol{\mu}{\mathalpha}{letters}{"16}
\DeclareMathSymbol{\nu}{\mathalpha}{letters}{"17}
\DeclareMathSymbol{\xi}{\mathalpha}{letters}{"18}
\DeclareMathSymbol{\pi}{\mathalpha}{letters}{"19}
\DeclareMathSymbol{\rho}{\mathalpha}{letters}{"1A}
\DeclareMathSymbol{\sigma}{\mathalpha}{letters}{"1B}
\DeclareMathSymbol{\tau}{\mathalpha}{letters}{"1C}
\DeclareMathSymbol{\upsilon}{\mathalpha}{letters}{"1D}
\DeclareMathSymbol{\phi}{\mathalpha}{letters}{"1E}
\DeclareMathSymbol{\chi}{\mathalpha}{letters}{"1F}
\DeclareMathSymbol{\psi}{\mathalpha}{letters}{"20}
\DeclareMathSymbol{\omega}{\mathalpha}{letters}{"21}
\DeclareMathSymbol{\varepsilon}{\mathalpha}{letters}{"22}
\DeclareMathSymbol{\vartheta}{\mathalpha}{letters}{"23}
\DeclareMathSymbol{\varpi}{\mathalpha}{letters}{"24}
\DeclareMathSymbol{\varrho}{\mathalpha}{letters}{"25}
\DeclareMathSymbol{\varsigma}{\mathalpha}{letters}{"26}
\DeclareMathSymbol{\varphi}{\mathalpha}{letters}{"27}
\ifx\Gamma s
\let\Gamma\@undefined
\DeclareMathSymbol{\Gamma}{\mathalpha}{letters}{"00}
\DeclareMathSymbol{\Delta}{\mathalpha}{letters}{"01}
\DeclareMathSymbol{\Theta}{\mathalpha}{letters}{"02}
\DeclareMathSymbol{\Lambda}{\mathalpha}{letters}{"03}
\DeclareMathSymbol{\Xi}{\mathalpha}{letters}{"04}
\DeclareMathSymbol{\Pi}{\mathalpha}{letters}{"05}
\DeclareMathSymbol{\Sigma}{\mathalpha}{letters}{"06}
\DeclareMathSymbol{\Upsilon}{\mathalpha}{letters}{"07}
\DeclareMathSymbol{\Phi}{\mathalpha}{letters}{"08}
\DeclareMathSymbol{\Psi}{\mathalpha}{letters}{"09}
\DeclareMathSymbol{\Omega}{\mathalpha}{letters}{"0A}
\DeclareMathSymbol{\upDelta}{\mathord}{letters}{"81}
\DeclareMathSymbol{\upOmega}{\mathalpha}{letters}{"7F}
\else
\let\Gamma\@undefined
\DeclareMathSymbol{\Gamma}{\mathord}{letters}{"80}
\DeclareMathSymbol{\Delta}{\mathord}{letters}{"81}
\DeclareMathSymbol{\Theta}{\mathord}{letters}{"82}
\DeclareMathSymbol{\Lambda}{\mathord}{letters}{"83}
\DeclareMathSymbol{\Xi}{\mathord}{letters}{"84}
\DeclareMathSymbol{\Pi}{\mathord}{letters}{"85}
\DeclareMathSymbol{\Sigma}{\mathord}{letters}{"86}
\DeclareMathSymbol{\Upsilon}{\mathord}{letters}{"87}
\DeclareMathSymbol{\Phi}{\mathord}{letters}{"88}
\DeclareMathSymbol{\Psi}{\mathord}{letters}{"89}
\DeclareMathSymbol{\Omega}{\mathord}{letters}{"7F}
\let\upDelta\Delta
\let\upOmega\Omega
\fi
\DeclareRobustCommand\hbar{{%
 \dimen@.12em%
 \dimen@ii.1em%
 \def\@tempa##1##2{{%
   \lower##1\dimen@\rlap{\kern##1\dimen@ii\the##2\tw@\char78}}}%
 \mathchoice\@tempa\@ne\textfont
            \@tempa\@ne\textfont
            \@tempa\defaultscriptratio\scriptfont
            \@tempa\defaultscriptscriptratio\scriptscriptfont
  h}}
\def\angle{{\vbox{\ialign{$\m@th\scriptstyle##$\crcr
      \not\mathrel{\mkern14mu}\crcr
      \noalign{\nointerlineskip}%
      \mkern2.5mu%
      \leaders\hrule\@height.48\p@\hfill\mkern2.5mu\crcr}}}}
\DeclareMathSymbol{\triangleleft}{\mathbin}{symbols}{"47}
\DeclareMathSymbol{\triangleright}{\mathbin}{symbols}{"46}
\let\Relbar\@undefined
\DeclareMathSymbol{\Relbar}{\mathrel}{symbols}{"48}
\DeclareMathSymbol{\ldotp}{\mathpunct}{letters}{"3A}
\let\colon\@undefined % care for amsmath!
\DeclareMathSymbol{\colon}{\mathpunct}{symbols}{"57}
\newcommand\hb@xmdot{\hbox{$\m@th.$}}
\def\vdots{\vbox{\baselineskip4\p@ \lineskiplimit\z@
  \kern6\p@\hb@xmdot\hb@xmdot\hb@xmdot}}
\def\ddots{\mathinner{\mkern1mu\raise7\p@\vbox{\kern7\p@
  \hb@xmdot}\mkern2mu
  \raise4\p@\hb@xmdot\mkern2mu\raise\p@\hb@xmdot\mkern1mu}}
\DeclareMathAccent{\vec}{\mathord}{symbols}{69}
\DeclareMathAccent{\grave}{\mathord}{symbols}{74}
\DeclareMathAccent{\acute}{\mathord}{symbols}{75}
\DeclareMathAccent{\check}{\mathord}{symbols}{76}
\DeclareMathAccent{\breve}{\mathord}{symbols}{77}
\DeclareMathAccent{\bar}{\mathord}{symbols}{78}
\DeclareMathAccent{\hat}{\mathord}{symbols}{79}
\DeclareMathAccent{\dot}{\mathord}{symbols}{80}
\DeclareMathAccent{\tilde}{\mathord}{symbols}{81}
\DeclareMathAccent{\ddot}{\mathord}{symbols}{82}
\DeclareMathAccent{\mathring}{\mathord}{symbols}{86}
\DeclareMathAccent{\dotup}{\mathord}{symbols}{"54}
\DeclareMathAccent{\ddotup}{\mathord}{symbols}{"55 }
\DeclareMathSymbol{\braceld}{\mathord}{largesymbols}{"82}
\DeclareMathSymbol{\bracerd}{\mathord}{largesymbols}{"83}
\DeclareMathSymbol{\bracelu}{\mathord}{largesymbols}{"84}
\DeclareMathSymbol{\braceru}{\mathord}{largesymbols}{"85}
\DeclareMathSymbol{\comp}{\mathbin}{symbols}{66}
\DeclareMathSymbol{\setdif}{\mathbin}{symbols}{88}
\DeclareMathSymbol{\cupprod}{\mathbin}{symbols}{89}
\DeclareMathSymbol{\capprod}{\mathbin}{symbols}{90}
\DeclareMathSymbol{\varkappa}{\mathalpha}{letters}{126}
\DeclareMathAccent{\what}  {\mathord}{symbols}{"79}
\DeclareMathAccent{\wtilde}{\mathord}{symbols}{"7A}
\DeclareMathAccent{\wcheck}{\mathord}{symbols}{"7B}
\DeclareMathAccent{\wbar}  {\mathord}{symbols}{"78}
\DeclareMathAccent{\wwhat}  {\mathord}{largesymbols}{"80}
\DeclareMathAccent{\wwtilde}{\mathord}{largesymbols}{"81}
\DeclareMathAccent{\wwcheck}{\mathord}{largesymbols}{"7D}
\DeclareMathAccent{\wwbar}  {\mathord}{symbols}     {"53}
\AtBeginDocument{%
  \@ifpackageloaded{amsmath}{%
     \let\Relbar\undefined
     \DeclareMathSymbol{\Relbar}{\mathrel}{symbols}{"48}
     \def\accentclass@{0}
  }{}%
}
\newbox\prePbox@
\newbox\Pbox@
\newif\ifPEX@
\def\PEX@#1{\setbox\Pbox@\vbox{$$\left.\vcenter{\copy\prePbox@}\right)$$}%
\setbox\Pbox@\vbox{\unvbox\Pbox@\unskip\unpenalty
\setbox\Pbox@\lastbox
\setbox\Pbox@\hbox{\unhbox\Pbox@\setbox\Pbox@\lastbox
\setbox\Pbox@\hbox{\unhbox\Pbox@\setbox\Pbox@\lastbox
\setbox0\hbox{#1}%
\ifdim\dp\Pbox@>\dp0\global\PEX@true\else
\global\PEX@false\fi}}}}
\def\EXtest@#1{\setbox\prePbox@\hbox{$\displaystyle#1$}%
\PEX@{\MTEXA@\char32}%
\ifPEX@
{\textfont3=\MTEXE@\PEX@{\MTEXE@\char12}}%
\ifPEX@
{\textfont3=\MTEXF@\PEX@{\MTEXF@\char12}}%
\ifPEX@
\def\EXtest@@{\textfont3=\MTEXG@}%
\else
\def\EXtest@@{\textfont3=\MTEXF@}%
\fi
\else
\def\EXtest@@{\textfont3=\MTEXE@}%
\fi
\else
\def\EXtest@@{\textfont3=\MTEXA@}%
\fi}
\newbox\LRbox@
\def\LEFTRIGHT@#1#2#3{\setbox\LRbox@\hbox{$\displaystyle#3$}%
 \EXtest@{#3}%
 \vcenter{\hbox{\EXtest@@$\displaystyle\left#1\box\LRbox@\right#2$}}}%
\def\PARENS#1{\LEFTRIGHT@(){#1}}%
\newif\ifspecdelim@
\def\specdelim@#1{\ifx#1(\specdelim@true
\else\ifx#1)\specdelim@true
\else\ifx#1<\specdelim@true
\else\ifx#1\langle\specdelim@true
\else\ifx#1>\specdelim@true
\else\ifx#1\rangle\specdelim@true
\else\ifx#1/\specdelim@true
\else\ifx#1\backslash\specdelim@true
\else\specdelim@false\fi\fi\fi\fi\fi\fi\fi\fi}
\def\LEFTRIGHT#1#2#3{\specdelim@#1%
\ifspecdelim@\LEFTRIGHT@#1.{#3}\else\left#1{#3}\right.\fi
\kern-2\nulldelimiterspace\mskip-\thinmuskip
\specdelim@#2%
\ifspecdelim@\LEFTRIGHT@.#2{\vphantom{#3}}\else
\left.\vphantom{#3}\right#2\fi}%
\newbox\HATbox@
\def\widehat#1{\setbox\HATbox@\hbox{$\displaystyle{#1}$}%
\setbox0\hbox{\MTEXF@;}%
\ifdim\wd\HATbox@>\wd0
\def\HAT@{\textfont3=\MTEXG@}%
\else
\setbox0\hbox{\MTEXE@9}%
\ifdim\wd\HATbox@>\wd0
\def\HAT@{\textfont3=\MTEXF@}%
\else
\setbox0\hbox{\MTEXA@ d}%
\ifdim\wd\HATbox@>\wd0
\def\HAT@{\textfont3=\MTEXE@}%
\else
\def\HAT@{\textfont3=\MTEXA@}%
\fi
\fi
\fi
\hbox{\HAT@$\mathaccent"0362 {#1}$}}
\newbox\TDbox@
\def\widetilde#1{\setbox\TDbox@\hbox{$\displaystyle{#1}$}%
\setbox0\hbox{\MTEXF@ K}%
\ifdim\wd\TDbox@>\wd0
\def\TD@{\textfont3=\MTEXG@}%
\else
\setbox0\hbox{\MTEXE@ I}%
\ifdim\wd\TDbox@>\wd0
\def\TD@{\textfont3=\MTEXF@}%
\else
\setbox0\hbox{\MTEXA@ d}%
\ifdim\wd\TDbox@>\wd0
\def\TD@{\textfont3=\MTEXE@}%
\else
\def\TD@{\textfont3=\MTEXA@}%
\fi
\fi
\fi
\hbox{\TD@$\mathaccent"0365 {#1}$}}
\newbox\CHbox@
\def\widecheck#1{\setbox\CHbox@\hbox{$\displaystyle{#1}$}%
\setbox0\hbox{\MTEXF@[}%
\ifdim\wd\CHbox@>\wd0
\def\CHECK@{\textfont3=\MTEXG@}%
\else
\setbox0\hbox{\MTEXE@ Y}%
\ifdim\wd\CHbox@>\wd0
\def\CHECK@{\textfont3=\MTEXF@}%
\else
\setbox0\hbox{\MTEXA@ z}%
\ifdim\wd\CHbox@>\wd0
\def\CHECK@{\textfont3=\MTEXE@}%
\else
\def\CHECK@{\textfont3=\MTEXA@}%
\fi
\fi
\fi
\hbox{\CHECK@$\mathaccent"037A {#1}$}}%
\newbox\preSbox@
\newbox\Sbox@
\newif\ifSQEX@
\def\SQEX@#1{\setbox\Sbox@\vbox{$$\radical"270370{\copy\preSbox@}$$}%
\setbox\Sbox@\vbox{\unvbox\Sbox@\unskip\unpenalty
\setbox\Sbox@\lastbox\setbox\Sbox@\hbox{\unhbox\Sbox@\setbox\Sbox@\lastbox
\setbox\Sbox@\hbox{\unhbox\Sbox@\setbox\Sbox@\lastbox\setbox\Sbox@\lastbox
\setbox0\hbox{#1}%
\ifdim\dp\Sbox@>\dp0\global\SQEX@true\else
\global\SQEX@false\fi}}}}
\newcount\SQcount@
\def\SQtest@#1{\setbox\preSbox@\hbox{$\displaystyle#1$}%
\SQEX@{\MTEXA@ s}%
\ifSQEX@
{\textfont3=\MTEXE@\SQEX@{\MTEXE@ u}}%
\ifSQEX@
{\textfont3=\MTEXF@\SQEX@{\MTEXF@ u}}%
\ifSQEX@
\def\SQtest@@{\textfont3=\MTEXG@}\global\SQcount@3
\else
\def\SQtest@@{\textfont3=\MTEXF@}\global\SQcount@2
\fi
\else
\def\SQtest@@{\textfont3=\MTEXE@}\global\SQcount@1
\fi
\else
\def\SQtest@@{\textfont3=\MTEXA@}\global\SQcount@0
\fi}
\newbox\SQRTbox@
\def\SQR@@T#1{\setbox\SQRTbox@\hbox{$\displaystyle#1$}%
\SQtest@{#1}%
\hbox{\SQtest@@$\displaystyle\radical"270370{\box\SQRTbox@}$}}
\newcount\UPROOT@
\newcount\LEFTROOT@
\def\LEFTROOT#1{\relax
  \ifmmode\LEFTROOT@#1\relax
  \else\PackageError{mtpro}
         {\protect\LEFTROOT\space allowed only in math mode}
         {Type <return> to proceed; the command will be ignored.}
  \fi}
\def\UPROOT#1{\relax
  \ifmmode\UPROOT@#1\relax
  \else\PackageError{mtpro}
         {\protect\UPROOT\space allowed only in math mode}
         {Type <return> to proceed; the command will be ignored.}
  \fi}
\def\ROOT#1\OF#2{\setbox\rootbox\hbox{$\m@th\scriptscriptstyle{#1}$}%
\mathpalette\R@@T{#2}}
\def\R@@T#1#2{\setbox\z@\hbox{$\UPROOT@\z@\LEFTROOT@\z@\m@th#1\SQR@@T{#2}$}%
\dimen@\ht\z@\advance\dimen@-\dp\z@
\dimen@ii\dimen@
\setbox\tw@\hbox{$\m@th#1\mskip\UPROOT@ mu$}\advance\dimen@ii by1.667\wd\tw@
\setbox\tw@\hbox{$\m@th#1\mskip10mu$}%
\ifcase\SQcount@\advance\dimen@3\wd\tw@\or\advance\dimen@1.5\wd\tw@\or
\advance\dimen@\wd\tw@\fi
\mkern1mu\kern.13\dimen@\mkern-\LEFTROOT@ mu
\raise.5\dimen@ii\copy\rootbox % was .44
\mkern-1mu\kern-.13\dimen@\mkern\LEFTROOT@ mu\box\z@\kern-\wd\rootbox
\LEFTROOT\z@\UPROOT\z@}
\DeclareRobustCommand\SQRT{\@ifnextchar[\SQRT@\SQR@@T}
\def\SQRT@[#1]{\ROOT #1\OF}
\def\defaultscriptratio{.7}
\def\defaultscriptscriptratio{.55}
\DeclareMathSizes{5}{5}{5}{5}
\DeclareMathSizes{6}{6}{5}{5}
\DeclareMathSizes{7}{7}{5}{5}
\DeclareMathSizes{8}{8}{6}{5}
\DeclareMathSizes{9}{9}{7}{5.5}
\DeclareMathSizes{\@xpt}{\@xpt}{7}{5.5}
\DeclareMathSizes{\@xipt}{\@xipt}{8}{6}
\DeclareMathSizes{\@xiipt}{\@xiipt}{8}{6}
\DeclareMathSizes{\@xivpt}{\@xivpt}{\@xpt}{7}
\DeclareMathSizes{\@xviipt}{\@xviipt}{\@xiipt}{\@xpt}
\DeclareMathSizes{\@xxpt}{\@xxpt}{\@xivpt}{\@xiipt}
\DeclareMathSizes{\@xxvpt}{\@xxvpt}{\@xxpt}{\@xviipt}
\DeclareTextSymbolDefault{\textless}{MPY1}
\DeclareTextSymbolDefault{\textgreater}{MPY1}
\DeclareTextAccentDefault{\t}{MPY2}
\DeclareTextSymbol{\textless}{MPY1}{`\<}
\DeclareTextSymbol{\textgreater}{MPY1}{`\>}
\DeclareTextAccent{\t}{MPY2}{65}
\DeclareTextSymbolDefault{\textasteriskcentered}{MPY2}
\DeclareTextSymbolDefault{\textbackslash}{MPY2}
\DeclareTextSymbolDefault{\textbar}{MPY2}
\DeclareTextSymbolDefault{\textbraceleft}{MPY2}
\DeclareTextSymbolDefault{\textbraceright}{MPY2}
\DeclareTextSymbolDefault{\textbullet}{MPY2}
\DeclareTextSymbolDefault{\textperiodcentered}{MPY2}
\DeclareTextAccentDefault{\textcircled}{MPY2}
\DeclareTextSymbol{\textasteriskcentered}{MPY2}{3}
\DeclareTextSymbol{\textbackslash}{MPY2}{110}
\DeclareTextSymbol{\textbar}{MPY2}{106}
\DeclareTextSymbol{\textbraceleft}{MPY2}{102}
\DeclareTextSymbol{\textbraceright}{MPY2}{103}
\DeclareTextSymbol{\textbullet}{MPY2}{15}
\DeclareTextSymbol{\textperiodcentered}{MPY2}{1}
\DeclareTextCommand{\textcircled}{MPY2}[1]{{%
   \ooalign{%
      \hfil \raise .07ex\hbox {\upshape#1}\hfil \crcr
      \char13}}}
\ifx\symtextcomp\relax % no TS1
\else % use TS1
  \DeclareFontEncoding{TS1}{}{}
  \DeclareTextSymbolDefault{\textdagger}{TS1}
  \DeclareTextSymbolDefault{\textdaggerdbl}{TS1}
  \DeclareTextSymbolDefault{\textsection}{TS1}
  \DeclareTextSymbolDefault{\textparagraph}{TS1}
  \DeclareTextSymbol{\textdagger}{TS1}{132}
  \DeclareTextSymbol{\textdaggerdbl}{TS1}{133}
  \DeclareTextSymbol{\textsection}{TS1}{167}
  \DeclareTextSymbol{\textparagraph}{TS1}{182}
\fi
\def\@tempa{LY1}
\ifx\operator@encoding\@tempa
    \DeclareMathSymbol{\dagger}{\mathbin}{operators}{134}
    \DeclareMathSymbol{\ddagger}{\mathbin}{operators}{135}
    \DeclareMathSymbol{\mathsection}{\mathord}{operators}{'247}
    \DeclareMathSymbol{\mathparagraph}{\mathord}{operators}{'266}
    \DeclareMathSymbol{\mathsterling}{\mathord}{operators}{163}
    \let\mathunderscore\@undefined
    \DeclareMathSymbol{\mathunderscore}{\mathord}{operators}{95}
\else
  \def\@tempa{T1}
  \ifx\operator@encoding\@tempa
    \DeclareMathSymbol\mathsterling{\mathord}{operators}{191}
    \let\mathunderscore\@undefined
    \DeclareMathSymbol\mathunderscore{\mathord}{operators}{95}
  \fi
  \ifx\symtextcomp\relax % no TS1
  \else % use TS1
    \DeclareSymbolFont{textcomp}{TS1}{mtm}{m}{n}
    \DeclareMathSymbol{\dagger}{\mathbin}{textcomp}{'204}
    \DeclareMathSymbol{\ddagger}{\mathbin}{textcomp}{'205}
    \DeclareMathSymbol{\mathsection}{\mathord}{textcomp}{'247}
    \DeclareMathSymbol{\mathparagraph}{\mathord}{textcomp}{'266}
  \fi
\fi
\begingroup
 \catcode`\_=13
 \gdef_#1{\sb{\test@sb#1}}
\endgroup
\def\test@sb{%
  \@ifnextchar f%
    {\mkern-\thr@@ mu}%
    {\ifx\@let@token j\mkern-\tw@ mu\else
      \ifx\@let@token p\mkern-\tw@ mu\else
      \ifx\@let@token t\mkern\@ne mu\else
      \ifx\@let@token y\mkern-\@ne mu\else
      \ifx\@let@token A\mkern-\tw@ mu\else
      \ifx\@let@token B\mkern-\@ne mu\else
      \ifx\@let@token D\mkern-\@ne mu\else
      \ifx\@let@token H\mkern-\@ne mu\else
      \ifx\@let@token I\mkern-\@ne mu\else
      \ifx\@let@token K\mkern-\@ne mu\else
      \ifx\@let@token L\mkern-\@ne mu\else
      \ifx\@let@token M\mkern-\@ne mu\else
      \ifx\@let@token P\mkern-\@ne mu\else
      \ifx\@let@token X\mkern-\tw@ mu\else
     \fi\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi
     \fi}}
\mathcode`\_=\string"8000
\endinput
%%
%% End of file `mtpro.sty'.

